On Circuit Depth Scaling For Quantum Approximate Optimization

Variational quantum algorithms are the centerpiece of modern quantum programming. These algorithms involve training parameterized quantum circuits using a classical co-processor, an approach adapted partly from classical machine learning. An important subclass of these algorithms, designed for combinatorial optimization on currrent quantum hardware, is the quantum approximate optimization algorithm (QAOA). It is known that problem density - a problem constraint to variable ratio - induces under-parametrization in fixed depth QAOA. Density dependent performance has been reported in the literature, yet the circuit depth required to achieve fixed performance (henceforth called critical depth) remained unknown. Here, we propose a predictive model, based on a logistic saturation conjecture for critical depth scaling with respect to density. Focusing on random instances of MAX-2-SAT, we test our predictive model against simulated data with up to 15 qubits. We report the average critical depth, required to attain a success probability of 0.7, saturates at a value of 10 for densities beyond 4. We observe the predictive model to describe the simulated data within a $3\sigma$ confidence interval. Furthermore, based on the model, a linear trend for the critical depth with respect problem size is recovered for the range of 5 to 15 qubits.

==> unused_refs.txt <==
% @article{willsch2020benchmarking,
%   title={Benchmarking the quantum approximate optimization algorithm},
%   author={Willsch, Madita and Willsch, Dennis and Jin, Fengping and De Raedt, Hans and Michielsen, Kristel},
%   journal={Quantum Information Processing},
%   volume={19},
%   pages={1--24},
%   year={2020},
%   publisher={Springer}
% }

% @article{harrigan2021quantum,
%   title={Quantum approximate optimization of non-planar graph problems on a planar superconducting processor},
%   author={Harrigan, Matthew P and Sung, Kevin J and Neeley, Matthew and Satzinger, Kevin J and Arute, Frank and Arya, Kunal and Atalaya, Juan and Bardin, Joseph C and Barends, Rami and Boixo, Sergio and others},
%   journal={Nature Physics},
%   volume={17},
%   number={3},
%   pages={332--336},
%   year={2021},
%   publisher={Nature Publishing Group}
% }


% @article{qiang2018large,
%   title={Large-scale silicon quantum photonics implementing arbitrary two-qubit processing},
%   author={Qiang, Xiaogang and Zhou, Xiaoqi and Wang, Jianwei and Wilkes, Callum M and Loke, Thomas and O’Gara, Sean and Kling, Laurent and Marshall, Graham D and Santagati, Raffaele and Ralph, Timothy C and others},
%   journal={Nature photonics},
%   volume={12},
%   number={9},
%   pages={534--539},
%   year={2018},
%   publisher={Nature Publishing Group}
% }


% @article{abrams2020implementation,
%   title={Implementation of XY entangling gates with a single calibrated pulse},
%   author={Abrams, Deanna M and Didier, Nicolas and Johnson, Blake R and da Silva, Marcus P and Ryan, Colm A},
%   journal={Nature Electronics},
%   pages={1--7},
%   year={2020},
%   publisher={Nature Publishing Group}
% }


% @article{pagano2020quantum,
%   title={Quantum approximate optimization of the long-range Ising model with a trapped-ion quantum simulator},
%   author={Pagano, Guido and Bapat, Aniruddha and Becker, Patrick and Collins, Katherine S and De, Arinjoy and Hess, Paul W and Kaplan, Harvey B and Kyprianidis, Antonis and Tan, Wen Lin and Baldwin, Christopher and others},
%   journal={Proceedings of the National Academy of Sciences},
%   volume={117},
%   number={41},
%   pages={25396--25401},
%   year={2020},
%   publisher={National Acad Sciences}
% }


% @article{otterbach2017unsupervised,
%   title={Unsupervised machine learning on a hybrid quantum computer},
%   author={Otterbach, JS and Manenti, R and Alidoust, N and Bestwick, A and Block, M and Bloom, B and Caldwell, S and Didier, N and Fried, E Schuyler and Hong, S and others},
%   journal={arXiv preprint arXiv:1712.05771},
%   year={2017}
% }


% @article{zhou2020quantum,
%   title={Quantum approximate optimization algorithm: Performance, mechanism, and implementation on near-term devices},
%   author={Zhou, Leo and Wang, Sheng-Tao and Choi, Soonwon and Pichler, Hannes and Lukin, Mikhail D},
%   journal={Physical Review X},
%   volume={10},
%   number={2},
%   pages={021067},
%   year={2020},
%   publisher={APS}
% }


% @article{philathong2021computational,
%   title={Computational Phase Transitions: Benchmarking Ising Machines and Quantum Optimisers},
%   author={Philathong, Hariphan and Akshay, Vishwa and Samburskaya, Ksenia and Biamonte, Jacob},
%   journal={Journal of Physics: Complexity},
%   year={2021},
%   publisher={IOP Publishing}
% }


% @article{davis1962machine,
%   title={A machine program for theorem-proving},
%   author={Davis, Martin and Logemann, George and Loveland, Donald},
%   journal={Communications of the ACM},
%   volume={5},
%   number={7},
%   pages={394--397},
%   year={1962},
%   publisher={ACM New York, NY, USA}
% }

% @InProceedings{barak2015Beating,
%   author =	{Boaz Barak and Ankur Moitra and Ryan O’Donnell and Prasad Raghavendra and Oded Regev and David Steurer and Luca Trevisan and Aravindan Vijayaraghavan and David Witmer and John Wright},
%   title =	{{Beating the Random Assignment on Constraint Satisfaction Problems of Bounded Degree}},
%   booktitle =	{Approximation, Randomization, and Combinatorial Optimization. Algorithms and Techniques (APPROX/RANDOM 2015)},
%   pages =	{110--123},
%   series =	{Leibniz International Proceedings in Informatics (LIPIcs)},
%   ISBN =	{978-3-939897-89-7},
%   ISSN =	{1868-8969},
%   year =	{2015},
%   volume =	{40},
%   editor =	{Naveen Garg and Klaus Jansen and Anup Rao and Jos{\'e} D. P. Rolim},
%   publisher =	{Schloss Dagstuhl--Leibniz-Zentrum fuer Informatik},
%   address =	{Dagstuhl, Germany},
%   URL =		{http://drops.dagstuhl.de/opus/volltexte/2015/5298},
%   URN =		{urn:nbn:de:0030-drops-52981},
%   doi =		{10.4230/LIPIcs.APPROX-RANDOM.2015.110},
%   annote =	{Keywords: constraint satisfaction problems, bounded degree, advantage over random}
% }
